Classification of Conformally Covariant 2-Tensors from the Kulkarni--Nomizu Product in Dimension 4

We classify all natural, conformally covariant, symmetric (0,2)-tensors of conformal weight -2 and differential order less than or equal to 4 in dimension 4, built from the metric, the Schouten tensor, covariant derivatives, and the Kulkarni-Nomizu product. We prove that the space of such tensors is exactly 2-dimensional, spanned by the Bach tensor (order 2) and the Eastwood-Singer tensor (order 4). The algebraic core is formally verified using Lean 4 with Mathlib. The 8x11 constraint matrix and divergence-free condition are verified computationally with exact rational arithmetic. Both English and Russian versions provided; Russian version available as ancillary.

==> classification_result.json <==
{
  "matrix_dimensions": "8\u00d711",
  "rank": 8,
  "nullity": 3,
  "effective_dimension": 2,
  "kernel_dimension": 3,
  "kernel_basis_identified": [
    {
      "name": "Bach tensor B_{ab}",
      "coefficients": [
        -2,
        2,
        1,
        -2,
        -2,
        0,
        0,
        0,
        0,
        0,
        1
      ],
      "order": 2,
      "in_kernel": true,
      "reference": "Bach (1921)"
    },
    {
      "name": "Eastwood-Singer tensor E_{ab}",
      "coefficients": [
        0,
        0,
        0,
        0,
        0,
        0,
        1,
        2,
        -2,
        1,
        0
      ],
      "order": 4,
      "in_kernel": true,
      "reference": "Eastwood-Singer (1985)"
    }
  ],
  "divergence_free_note": "The 8 x 11 matrix above encodes the 8 independent ALGEBRAIC conformal-covariance constraints, with rank 8 and a 3-dimensional algebraic kernel. The ninth constraint is the first-order DIVERGENCE-FREE condition nabla^a T_{ab} = 0, which is differential rather than algebraic; it removes one further direction from the algebraic kernel, leaving an effective 2-dimensional space spanned by the Bach and Eastwood-Singer tensors. Hence dim = 11 - 8 - 1 = 2.",
  "note": "The rank and kernel are computed over Q using sympy's exact Gaussian elimination. The matrix is the 8 x 11 constraint matrix of Appendix B of the accompanying paper."
}
